Anomalous escape governed by thermal 1/f noise

We present an analytic study for subdiffusive escape of overdamped particles out of a cusp-shaped parabolic potential well which are driven by thermal, fractional Gaussian noise with a $1/\omega^{1-\alpha}$ power spectrum. This long-standing challenge becomes mathematically tractable by use of a generalized Langevin dynamics via its corresponding non-Markovian, time-convolutionless master equation: We find that the escape is governed asymptotically by a power law whose exponent depends exponentially on the ratio of barrier height and temperature. This result is in distinct contrast to a description with a corresponding subdiffusive fractional Fokker-Planck approach; thus providing experimentalists an amenable testbed to differentiate between the two escape scenarios.

==> fin_resub.txt <==
Subject:
[Web] resub LE11113 Goychuk
From:
esub-adm@aps.org
Date:
Thu, 4 Oct 2007 08:41:33 UT
To:
prltex@ridge.aps.org
CC:
goychuk@physik.uni-augsburg.de

Subject: LE11113

Manuscript code: LE11113
RECVD: Thu Oct  4 04:41:33 2007
Resubmission to: Physical Review Letters
Resubmission type: redeliver


New files with this resubmission:
final.tex 10-04-2007

Deleted files from previous submission:
Anomalous_escape_revised3.tex 10-04-2007
Anomalous_escape_revised3.pdf 10-04-2007

Details of changes:
Dear Editors,

Thank you very much for the acceptance of our manuscript. To shorten it the
following changes are made:

1) Former Eqs. (7) and (13) are put in the text. The equations
are renumbered accordingly.
2) The main text is shortened by about 8 lines.
3) Acknowledgements are shortened by two lines.

Upon the use of standard double-column RevTeX style in LaTeX, our ms seems to 
be well within 4 pages.  We  hope that it is also within the limit of 4 printed
pages of PRL. Please advise us if it is still too long. We believe that
it might be a problem with estimating the length of manuscripts by software.   

Sincerely yours,

Igor Goychuk and Peter Hanggi

